A Library for Constraint Consistent Learning

This paper introduces the first, open source software library for Constraint Consistent Learning (CCL). It implements a family of data-driven methods that are capable of (i) learning state-independent and -dependent constraints, (ii) decomposing the behaviour of redundant systems into task- and null-space parts, and (iii) uncovering the underlying null space control policy. It is a tool to analyse and decompose many everyday tasks, such as wiping, reaching and drawing. The library also includes several tutorials that demonstrate its use with both simulated and real world data in a systematic way. This paper documents the implementation of the library, tutorials and associated helper methods. The software is made freely available to the community, to enable code reuse and allow users to gain in-depth experience in statistical learning in this area.

==> ignore.txt <==
personal_ws-1.1 en 73
ASME
atInitials
atMH
autoconf
AVn
ax
basicstyle
bn
bordercolor
BSc
cccc
ccl
CCL
Ciencia
color
Consejo
const
de
eN
fp
Fp
gc
Github
hl
HL
Hsiu
html
ifnextchar
ive
jb
Jeevan
jm
JM
KUKA
learna
learnp
learnv
linecolor
lm
LM
loggs
LWR
Manavalan
matlab
MaxIter
mh
MH
MSci
mse
na
Nacional
ncl
ncpe
NCPE
nhat
Nhat
NHAT
nmse
noinline
nolist
npe
NPE
nPOE
nPPE
NSp
Nullspace
nupe
NUPE
oe
Penrose
poe
ppe
PPE
pre
pred
proj
rbf
RnVn
sa
sqrt
struct
Struct
subcomponents
Technische
Tecnologia
th
todo
todonotes
TolFun
TolX
Trakstar
umse
Un
Universit
Unp
uvec
varargin
xc
yourinitials
Yuchen
yz
YZ
Zhao

